The Nonparanormal: Semiparametric Estimation of High Dimensional Undirected Graphs

Recent methods for estimating sparse undirected graphs for real-valued data in high dimensional problems rely heavily on the assumption of normality. We show how to use a semiparametric Gaussian copula--or "nonparanormal"--for high dimensional inference. Just as additive models extend linear models by replacing linear functions with a set of one-dimensional smooth functions, the nonparanormal extends the normal by transforming the variables by smooth functions. We derive a method for estimating the nonparanormal, study the method's theoretical properties, and show that it works well in many examples.

==> abstract.txt <==
The Nonparanormal: Semiparametric Estimation of High Dimensional Undirected Graphs

Recent methods for estimating sparse undirected graphs for real-valued
data in high dimensional problems rely heavily on the assumption of
normality.  We show how to use a semiparametric Gaussian copula--or
"nonparanormal"--for high dimensional inference.  Just as additive
models extend linear models by replacing linear functions with a set
of one-dimensional smooth functions, the nonparanormal extends the
normal by transforming the variables by smooth functions.  We derive a
method for estimating the nonparanormal, study the method's
theoretical properties, and show that it works well in many examples.

